Integrated Nested Laplace Approximations for Large-Scale Spatial-Temporal Bayesian Modeling

Bayesian inference tasks continue to pose a computational challenge. This especially holds for spatial-temporal modeling where high-dimensional latent parameter spaces are ubiquitous. The methodology of integrated nested Laplace approximations (INLA) provides a framework for performing Bayesian inference applicable to a large subclass of additive Bayesian hierarchical models. In combination with the stochastic partial differential equations (SPDE) approach it gives rise to an efficient method for spatial-temporal modeling. In this work we build on the INLA-SPDE approach, by putting forward a performant distributed memory variant, INLA-DIST, for large-scale applications. To perform the arising computational kernel operations, consisting of Cholesky factorizations, solving linear systems, and selected matrix inversions, we present two numerical solver options, a sparse CPU-based library and a novel blocked GPU-accelerated approach which we propose. We leverage the recurring nonzero block structure in the arising precision (inverse covariance) matrices, which allows us to employ dense subroutines within a sparse setting. Both versions of INLA-DIST are highly scalable, capable of performing inference on models with millions of latent parameters. We demonstrate their accuracy and performance on synthetic as well as real-world climate dataset applications.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> benchmarks/bfgs_results_RGF_ns10242_nt30_nb6_9_2_1_fixedData_delta1e-5_past1_relEps1e-4.txt <==
"theta1" "theta2" "theta3" "theta4" "f_old.f_new" "f" "error" "relError" "iter"
4 0 0 0 9996060897.70432 3939102.29568 3.60763089121337 1.26402677862354 0
3.051156 0.049971 0.099066 0.362172 2774915.858882 1164186.436797 2.78282088831854 0.975033263939178 1
2.530261 0.087922 0.174192 0.645679 682020.009006 482166.427791 2.35368207598074 0.824673383203363 2
1.977126 0.133152 0.263648 1.027109 369789.907653 112376.520139 1.97427789776364 0.691739317704557 3
1.600006 0.170019 0.336581 1.391672 120150.252159 -7773.73202 1.80898779360254 0.633825655192696 4
1.376716 0.202174 0.400341 1.765332 39390.701887 -47164.433907 1.79420427547646 0.628645867304985 5
1.305836 0.229601 0.455018 2.136524 14295.660418 -61460.094326 1.87848779505165 0.658176778019593 6
1.357969 0.252806 0.501974 2.530283 7273.406142 -68733.500468 2.04551754951284 0.71669997200268 7
1.391688 0.246509 0.491809 2.689565 929.662171 -69663.162639 2.15016865798848 0.75336719420882 8
1.385025 0.233187 0.467367 2.712563 38.517469 -69701.680108 2.18127522337439 0.764266183829558 9
1.388751 0.222173 0.446962 2.706626 10.312017 -69711.992125 2.19134463668794 0.767794263186111 10
1.395747 0.172839 0.355399 2.666694 33.638012 -69745.630137 2.2311092448363 0.781726821991786 11
1.411357 -0.02062 -0.003942 2.494375 115.756577 -69861.386714 2.42307158728441 0.848985792950455 12
1.435015 -0.436566 -0.776818 2.115466 171.987946 -70033.37466 3.01829425651708 1.05753744799542 13
1.422121 -0.441489 -0.785594 2.119222 122.921772 -70156.296431 3.02809958314732 1.060972997753 14
1.410786 -0.553859 -0.994041 2.021503 79.77925 -70236.075681 3.21952544680423 1.12804399949345 15
1.393008 -0.483004 -0.861916 2.080068 53.586022 -70289.661703 3.09619946124487 1.0848335511555 16
1.392231 -0.491207 -0.877322 2.05838 19.893946 -70309.555649 3.10681205993169 1.08855194955474 17
1.392034 -0.483009 -0.861898 2.04407 10.293819 -70319.849467 3.0875174246067 1.08179157509571 18
1.391904 -0.482022 -0.859541 2.044677 0.019745 -70319.869213 3.08526361791322 1.08100189563561 19
1.391768 -0.480751 -0.855759 2.045085 0.029154 -70319.898367 3.08155450541379 1.07970231215116 20
1.391812 -0.478265 -0.847612 2.045522 0.049237 -70319.947604 3.07349433166713 1.07687822183723 21
1.390771 -0.476181 -0.834955 2.042581 0.007775 -70319.955379 3.06034201254549 1.07226996670469 22
1.391312 -0.475638 -0.83217 2.042223 0.149251 -70320.10463 3.05750580111011 1.07127622668187 23
1.391978 -0.474415 -0.818622 2.037384 0.297116 -70320.401746 3.04315474362347 1.06624796256292 24
1.393055 -0.4713 -0.771137 2.017977 0.783527 -70321.185272 2.99243766716468 1.04847792324611 25
1.39456 -0.461743 -0.630259 1.961098 1.938525 -70323.123798 2.8422299550105 0.995848766815198 26
1.397847 -0.427877 -0.117343 1.753058 9.548106 -70332.671904 2.29755014110639 0.805006108208592 27
1.401462 -0.390624 0.446865 1.524213 22.804445 -70355.476348 1.70576101829272 0.597657484945464 28
1.401807 -0.387068 0.500721 1.502369 2.915546 -70358.391894 1.64996598972767 0.578108253788791 29
1.402169 -0.383334 0.55727 1.479432 3.095959 -70361.487853 1.59156842656419 0.557647157332171 30
1.40255 -0.379414 0.616646 1.455349 3.225218 -70364.713071 1.5304820956594 0.53624398156395 31
1.402949 -0.375298 0.678991 1.430061 3.266559 -70367.97963 1.46662701203339 0.513870701677942 32
1.403369 -0.370975 0.744454 1.40351 3.166611 -70371.146241 1.39993660228205 0.490503991960384 33
1.403809 -0.366437 0.81319 1.37563 2.848531 -70373.994772 1.33036640197842 0.466128273149413 34
1.404271 -0.361671 0.885362 1.346357 2.20237 -70376.197142 1.25790251060486 0.440738674839193 35
1.404757 -0.356668 0.961143 1.31562 1.071399 -70377.268542 1.18257789203629 0.414346746775775 36
1.405143 -0.351124 1.044988 1.281723 0.11765 -70377.386192 1.10033109680723 0.385529455106965 37
1.402994 -0.350861 1.048854 1.28452 21.787555 -70399.173747 1.09640251723443 0.384152975657789 38
1.385445 -0.319628 1.485581 1.170584 124.007373 -70523.18112 0.684390076775665 0.239793762209886 39
1.388949 -0.324333 1.36221 1.24677 11.32301 -70534.504129 0.789917652189771 0.27676807727397 40
1.39521 -0.302666 1.585574 1.18307 7.995039 -70542.499169 0.584669149226295 0.204853956389234 41
1.392527 -0.305416 1.5287 1.200927 3.054791 -70545.55396 0.63383685937708 0.222081135152328 42
1.391616 -0.300188 1.543857 1.201639 1.375295 -70546.929255 0.617954159354074 0.21651622046141 43
1.389123 -0.26316 1.638921 1.218448 6.723194 -70553.652449 0.514621942852226 0.18031110616577 44
1.388937 -0.211882 1.773557 1.24456 6.555021 -70560.20747 0.368247551498988 0.129025052809856 45
1.386434 -0.186355 1.871078 1.253703 0.67669 -70560.88416 0.268448205013556 0.0940577708869848 46
1.389845 -0.139395 1.994902 1.278246 5.815829 -70566.699989 0.134221266217392 0.0470278916761577 47
1.391427 -0.114316 2.0684 1.291524 0.962729 -70567.662718 0.0574371566845019 0.0201245932099189 48
1.391628 -0.106946 2.088161 1.296641 0.168646 -70567.831364 0.0370209648037435 0.0129712524073305 49
1.391774 -0.091817 2.117698 1.311321 0.399271 -70568.230635 0.00827551273335963 0.00289953989674604 50
1.391131 -0.09283 2.105711 1.316445 0.092644 -70568.32328 0.0081679773506055 0.00286186209445706 51
1.391424 -0.090604 2.111684 1.317101 0.032287 -70568.355567 0.001862601943519 0.000652610759115771 52
1.391399 -0.090172 2.112488 1.317311 0.002802 -70568.358369 0.000964241152409735 0.000337846823705069 53


==> benchmarks/bfgs_results_RGF_ns16002_nt30_nb6_9_2_1_fixedData_delta1e-5_past1_relEps1e-4.txt <==
"theta1" "theta2" "theta3" "theta4" "f_old.f_new" "f" "error" "relError" "iter"
4 0 0 0 9994202434.83696 5797565.163037 3.85622069998892 1.22071339930374 0
3.032751 0.03814 0.075647 0.289402 4143963.035747 1653602.127291 3.10423239877574 0.982666288718703 1
2.51781 0.072927 0.144565 0.541507 978735.98924 674866.138051 2.71451297914414 0.859297904353529 2
1.962811 0.118868 0.235499 0.904394 539159.423842 135706.714209 2.34408742679129 0.74203712744755 3
1.589494 0.157667 0.312278 1.25605 170891.806092 -35185.091883 2.15030970269773 0.680695445347179 4
1.369372 0.192222 0.380735 1.619496 55380.773633 -90565.865516 2.07402808848337 0.656547971476648 5
1.297252 0.22322 0.442317 1.991866 21405.841997 -111971.707513 2.08309890693121 0.659419401947927 6
1.349599 0.255071 0.506037 2.438312 13478.568353 -125450.275867 2.18705438511117 0.69232722933075 7
1.391793 0.258396 0.514335 2.670652 2438.519779 -127888.795646 2.29518890943752 0.726557962746214 8
1.382044 0.251461 0.502062 2.733476 139.834342 -128028.629988 2.33903193221555 0.740436775587831 9
1.38839 0.245381 0.490894 2.731564 9.684486 -128038.314474 2.34676390013227 0.742884383640698 10
1.388634 0.241448 0.483627 2.726554 3.211234 -128041.525709 2.34976597700069 0.743834711887998 11
1.388903 0.237122 0.475632 2.721043 3.45058 -128044.976289 2.35311081032683 0.744893542068458 12
1.389468 0.228037 0.458844 2.709469 6.96503 -128051.941318 2.36027370602966 0.747161006366413 13
1.390655 0.208958 0.423588 2.685165 13.366649 -128065.307968 2.37593044481883 0.752117255584563 14
1.401401 -0.131308 -0.205049 2.295876 174.053397 -128239.361365 2.7890129062629 0.882881372820797 15
1.403134 -0.360023 -0.627359 2.068949 81.747621 -128321.108985 3.16198820066268 1.00094928825011 16
1.396751 -0.381987 -0.659336 2.113836 206.034769 -128527.143754 3.2051095267861 1.0145996430119 17
1.387034 -0.40144 -0.693734 2.093291 16.056815 -128543.200569 3.23693279350653 1.02467351873571 18
1.38911 -0.419452 -0.726051 2.086278 3.385386 -128546.585955 3.26947125113068 1.03497379309879 19
1.38894 -0.411682 -0.711286 2.09403 0.102367 -128546.688322 3.25556590426841 1.0305719591382 20
1.388921 -0.413894 -0.714389 2.091121 0.062532 -128546.750854 3.25831380576703 1.03144182640989 21
1.388943 -0.415389 -0.714243 2.08789 0.087441 -128546.838295 3.25774880875398 1.03126297268806 22
1.388272 -0.421523 -0.710028 2.074347 0.196573 -128547.034868 3.25190873222774 1.02941425597209 23
1.389049 -0.425173 -0.696796 2.060511 0.476115 -128547.510983 3.23695523116431 1.02468062153185 24
1.3897 -0.427775 -0.661774 2.038422 1.038544 -128548.549527 3.19920127931145 1.01272934630956 25
1.394356 -0.448986 -0.268948 1.807863 10.779104 -128559.328631 2.78376274408327 0.881219397581359 26
1.40104 -0.479275 0.370414 1.441229 19.341756 -128578.670387 2.14206502264684 0.678085534713401 27
1.403023 -0.487201 0.584568 1.323005 2.483406 -128581.153792 1.94151023242269 0.614598525341278 28
1.402223 -0.478459 0.612818 1.329271 15.861012 -128597.014805 1.91161280805031 0.605134288365388 29
1.390989 -0.417849 1.314733 1.125498 75.773808 -128672.788613 1.26617047445516 0.40081504255569 30
1.381785 -0.345541 1.021135 1.401877 3.47934 -128676.267953 1.47960360465261 0.46837877973705 31
1.390578 -0.325999 1.271767 1.309462 70.991077 -128747.25903 1.240846233234 0.392798478414026 32
1.392996 -0.293645 1.5652 1.221082 32.142042 -128779.401072 0.972453008195255 0.307836742150311 33
1.392258 -0.212357 1.751922 1.257133 41.812425 -128821.213497 0.766101286399521 0.242514673896755 34
1.387005 -0.1561 1.884646 1.288035 11.717005 -128832.930502 0.618807380987816 0.195887766891053 35
1.387447 -0.13781 1.900098 1.313788 3.326455 -128836.256957 0.592454141622793 0.187545466252494 36
1.387529 -0.028828 2.219232 1.374287 13.753139 -128850.010097 0.250722750170383 0.079368024927658 37
1.38883 -0.009661 2.276809 1.380679 0.302361 -128850.312457 0.190994248138524 0.0604605534878515 38
1.388795 0.019183 2.339541 1.409369 1.87961 -128852.192067 0.116534402907468 0.0368897732200379 39
1.387649 0.056027 2.429916 1.434455 0.111873 -128852.30394 0.0161699395793555 0.00511870648651098 40
1.388541 0.057555 2.430525 1.439253 0.358596 -128852.662536 0.0134385454942122 0.00425406475100994 41
1.388608 0.060834 2.438632 1.441725 0.005446 -128852.667981 0.0044552088615463 0.00141032725486951 42
1.388599 0.061697 2.440816 1.442449 0.000774 -128852.668756 0.00220270061515436 0.000697280151932501 43
1.388594 0.062612 2.443273 1.44299 0.000377 -128852.669132 0.00129884025191696 0.000411156887123872 44
1.388643 0.062635 2.44402 1.442731 0.000693 -128852.669825 0.00151296992699775 0.000478941120417478 45
1.388614 0.062367 2.443725 1.442383 0.000847 -128852.670672 0.00100036693268011 0.000316673088484408 46
1.388597 0.061939 2.442988 1.441951 0.000219 -128852.670891 4.59782557302282e-05 1.45547356370617e-05 47


==> benchmarks/bfgs_results_RGF_ns20252_nt30_nb6_9_2_1_fixedData_delta1e-5_past1_relEps1e-4.txt <==
"theta1" "theta2" "theta3" "theta4" "f_old.f_new" "f" "error" "relError" "iter"
4 0 0 0 9992886961.62611 7113038.373889 3.68074124509154 1.25183867667771 0
3.023988 0.029949 0.059392 0.24585 5131055.358069 1981983.01582 2.92168928565222 0.993681273817274 1
2.513159 0.060045 0.11901 0.472188 1178208.021012 803774.994808 2.53459202552482 0.86202754170294 2
1.956014 0.10307 0.204175 0.815076 656166.337045 147608.657764 2.15645598367715 0.733421565158953 3
1.583626 0.140797 0.278828 1.153296 204919.785576 -57311.127813 1.95691437166653 0.665556455690953 4
1.364243 0.174999 0.346552 1.505958 65714.050417 -123025.17823 1.8779407580885 0.638697131079146 5
1.290092 0.206172 0.408405 1.872345 26087.05293 -149112.23116 1.88799152371032 0.642115447200225 6
1.338713 0.240784 0.477413 2.341918 18558.155328 -167670.386489 2.00836529187994 0.683055173363569 7
1.395225 0.248151 0.493443 2.622582 4210.117708 -171880.504197 2.14711320624065 0.730244039393401 8
1.382945 0.244964 0.488194 2.71443 340.42755 -172220.931747 2.20604036371255 0.750285463095319 9
1.386654 0.239653 0.478429 2.718951 8.193017 -172229.124764 2.21575448140425 0.75358928355607 10
1.387065 0.234104 0.468161 2.715917 4.177795 -172233.302559 2.22123920204759 0.755454664732012 11
1.387517 0.227999 0.456865 2.712578 4.112551 -172237.41511 2.22733213772553 0.757526902911301 12
1.391161 0.126601 0.268969 2.632782 63.614781 -172301.029891 2.32405494570352 0.790422818130874 13
1.400565 -0.287833 -0.499649 2.272295 246.85081 -172547.880702 2.86714688519476 0.975131128108837 14
1.403007 -0.471369 -0.840181 2.107794 71.669751 -172619.550453 3.16748257475759 1.07727681212909 15
1.394856 -0.488726 -0.871997 2.102018 5.841503 -172625.391956 3.19913533464982 1.08804207554159 16
1.39609 -0.48996 -0.874696 2.082012 68.520056 -172693.912012 3.19733438260905 1.08742956266189 17
1.389737 -0.416666 -0.73952 2.086627 108.592769 -172802.504781 3.05835744291245 1.04016280395927 18
1.386765 -0.488797 -0.873059 2.021584 2.283813 -172804.788594 3.18247212669475 1.08237483440545 19
1.387471 -0.452463 -0.80542 2.055939 4.570286 -172809.35888 3.11947195601163 1.06094815835111 20
1.387917 -0.454611 -0.808974 2.053468 0.009038 -172809.367918 3.12264163316798 1.06202618155152 21
1.387558 -0.456301 -0.81219 2.052136 0.056493 -172809.424411 3.12567928006745 1.06305930059511 22
1.387536 -0.456491 -0.812444 2.051914 0.002954 -172809.427365 3.12590102867877 1.06313471841714 23
1.387432 -0.457386 -0.813027 2.050534 0.022717 -172809.450082 3.12627960774096 1.06326347506714 24
1.387312 -0.45856 -0.812546 2.048059 0.045381 -172809.495463 3.12542780259583 1.06297377183763 25
1.387106 -0.460457 -0.807932 2.042019 0.127541 -172809.623004 3.11990243491107 1.06109456639773 26
1.386838 -0.463837 -0.791961 2.02729 0.325118 -172809.948123 3.10173519980639 1.05491579803615 27
1.386517 -0.469707 -0.745319 1.992316 0.825367 -172810.773489 3.05005183976879 1.03733802640605 28
1.385794 -0.481719 -0.592878 1.892742 2.556569 -172813.330058 2.88454367566709 0.981047864361994 29
1.384067 -0.526519 0.108616 1.455991 8.853866 -172822.183924 2.15690833168751 0.733575411000585 30
1.382759 -0.521859 0.257602 1.392874 12.910039 -172835.093963 2.00912770363708 0.683314473450585 31
1.381321 -0.516733 0.421487 1.323445 12.381583 -172847.475546 1.84929678901846 0.628955172612697 32
1.371593 -0.30228 1.717442 1.135818 32.026563 -172879.502109 0.600820044053958 0.204341929733028 33
1.370504 -0.281305 1.644614 1.214971 6.670375 -172886.172484 0.630572514006121 0.214460894944853 34
1.389779 -0.311622 1.471794 1.227857 114.840564 -173001.013047 0.79608545767273 0.270752682543056 35
1.389247 -0.308874 1.485162 1.223682 5.594525 -173006.607572 0.783512062963296 0.266476407535843 36
1.38591 -0.197059 1.845582 1.232552 40.899348 -173047.50692 0.415600083968952 0.141347686376118 37
1.386605 -0.164073 1.867706 1.276841 7.720866 -173055.227786 0.371947786597796 0.126501319697145 38
1.386768 -0.116392 1.989686 1.307481 3.772026 -173058.999812 0.237457247787891 0.080760408582031 39
1.384695 -0.063446 2.119213 1.349814 0.473728 -173059.47354 0.0924202607007793 0.0314325971726914 40
1.387717 -0.030379 2.22614 1.361957 2.087718 -173061.561258 0.020211635732914 0.00687407933473299 41
1.387184 -0.036957 2.203582 1.359715 0.120158 -173061.681415 0.00340774001355727 0.00115898957980871 42
1.387176 -0.036745 2.204197 1.359684 0.001869 -173061.683285 0.00276628957269449 0.00094082904703156 43
1.387169 -0.035978 2.206229 1.36002 0.00079 -173061.684074 0.000569887708237172 0.000193821686185054 44


==> benchmarks/bfgs_results_RGF_ns4002_nt100_nb6_9_2_1_fixedData_delta1e-5_past1_relEps1e-4.txt <==
"theta1" "theta2" "theta3" "theta4" "f_old.f_new" "f" "error" "relError" "iter"
4 0 0 0 9993890831.76409 6109168.235907 3.74001079874698 1.23987230636436 0
3.123009 0.098446 0.19538 0.569513 4182843.823729 1926324.412178 2.84251642139672 0.942338827592823 1
2.601236 0.139138 0.275958 0.90325 1086488.202967 839836.209211 2.40627046691846 0.797716443640806 2
2.045016 0.177976 0.352853 1.304225 586898.633753 252937.575457 2.0582062509219 0.68232769064706 3
1.650988 0.206524 0.409572 1.67337 199355.439616 53582.135842 1.935915192565 0.641786284557134 4
1.408962 0.229409 0.4555 2.03767 65152.878083 -11570.742241 1.96568905854232 0.651656788645264 5
1.326966 0.244964 0.487505 2.35865 18596.072017 -30166.814257 2.06939392183919 0.686036579227733 6
1.353762 0.249464 0.498568 2.60391 5334.475853 -35501.290111 2.18668661520575 0.724920948837791 7
1.385758 0.229329 0.462422 2.664944 506.121552 -36007.411663 2.24824166478984 0.745327414327613 8
1.382721 0.207448 0.422049 2.655828 62.877835 -36070.289498 2.27400240111351 0.753867502920398 9
1.376912 0.078438 0.183298 2.563369 277.424752 -36347.71425 2.42012807208317 0.802310457348469 10
1.363865 -0.523644 -0.932863 2.075658 953.025021 -37300.739271 3.34114744624208 1.10764284195743 11
1.406562 -0.447904 -0.790066 2.128452 207.440294 -37508.179565 3.2038863205863 1.0621386234942 12
1.401335 -0.532837 -0.947814 2.033086 132.891507 -37641.071072 3.3484122276718 1.11005123107478 13
1.379156 -0.440678 -0.776508 2.068216 86.04873 -37727.119802 3.17624407215755 1.05297478409461 14
1.391137 -0.456022 -0.804115 2.059077 22.05531 -37749.175111 3.2031076380626 1.06188047801053 15
1.390239 -0.459711 -0.810749 2.056583 0.379016 -37749.554127 3.20952015986502 1.06400632967905 16
1.390185 -0.460177 -0.811136 2.056078 0.042623 -37749.596751 3.20985457303505 1.06411719289595 17
1.389796 -0.462745 -0.809595 2.051372 0.420279 -37750.017029 3.20774452287117 1.06341767813409 18
1.389343 -0.466273 -0.799239 2.040969 0.9348 -37750.951829 3.19607303874051 1.05954839787623 19
1.388362 -0.472381 -0.755391 2.010213 2.837407 -37753.789237 3.1482771206822 1.04370330053651 20
1.386947 -0.487402 -0.594518 1.908136 9.637752 -37763.426988 2.97538451904371 0.986386688290717 21
1.380323 -0.552616 0.342057 1.347889 53.673763 -37817.100752 2.02767012224055 0.672204484503303 22
1.380201 -0.533737 0.385634 1.361532 62.789545 -37879.890296 1.98044121127642 0.656547358918587 23
1.377701 -0.482644 1.255963 1.044204 51.112582 -37931.002878 1.19177488011033 0.395092086302149 24
1.410029 -0.439387 1.363068 1.040027 113.617409 -38044.620287 1.08309469878631 0.359062899669997 25
1.400984 -0.375886 0.98918 1.326066 258.347179 -38302.967466 1.35777026655617 0.450122163409785 26
1.383552 -0.312987 1.227527 1.292842 85.60043 -38388.567896 1.11369105267394 0.369206071415308 27
1.381893 -0.274871 1.517856 1.235448 109.530364 -38498.09826 0.834810173295702 0.276752680844492 28
1.388234 -0.178521 1.896465 1.243687 75.820991 -38573.919251 0.45542079222956 0.150979143754646 29
1.385255 -0.154908 1.927941 1.290798 5.716352 -38579.635603 0.406107898088673 0.134631145023614 30
1.390863 -0.11295 2.026128 1.310225 26.068717 -38605.70432 0.297732451086542 0.0987029826041846 31
1.390621 -0.067789 2.148683 1.330772 6.802646 -38612.506966 0.166537292877601 0.0552097275989171 32
1.391323 -0.029919 2.231199 1.361517 3.129901 -38615.636866 0.0707615467609348 0.0234585638666562 33
1.389093 -0.021788 2.244845 1.36813 0.943518 -38616.580384 0.0538333695211434 0.0178466073012162 34
1.389137 -0.013933 2.26237 1.375688 0.421325 -38617.001709 0.0335019928063986 0.0111064366719445 35
1.388877 -0.0083 2.280566 1.379152 0.206152 -38617.207862 0.014148897660242 0.00469058174388026 36
1.388916 -0.004556 2.290216 1.38158 0.017257 -38617.225119 0.00358961724979131 0.00119001448336865 37
1.388883 -0.003545 2.294134 1.381619 0.004547 -38617.229666 0.000465565247844134 0.000154342190081643 38


==> benchmarks/bfgs_results_RGF_ns4002_nt250_nb6_9_2_1_fixedData_delta1e-5_past1_relEps1e-4.txt <==
"theta1" "theta2" "theta3" "theta4" "f_old.f_new" "f" "error" "relError" "iter"
4 0 0 0 9984746667.91236 15253332.087642 3.73753887830789 1.24130282852078 0
3.120545 0.098678 0.195938 0.565026 10444555.86684 4808776.220802 2.83976572735886 0.943136471480078 1
2.598167 0.139853 0.277521 0.897809 2711936.341824 2096839.878978 2.40274508508268 0.797994179441906 2
2.041517 0.179263 0.355605 1.298326 1464622.427792 632217.451186 2.05376598346306 0.682092041687771 3
1.647274 0.208297 0.413331 1.667535 497346.029728 134871.421459 1.93102299804378 0.641326923265508 4
1.405157 0.231654 0.460234 2.032531 162637.421557 -27766.000098 1.96090328299307 0.651250694878915 5
1.323186 0.247685 0.493214 2.355508 46735.082596 -74501.082695 2.06552236647972 0.685996544615207 6
1.350795 0.252699 0.505326 2.605132 13679.38431 -88180.467005 2.18512468546008 0.725718592112722 7
1.38406 0.232579 0.469249 2.66826 1318.150645 -89498.61765 2.24786425428739 0.746555513622091 8
1.38086 0.211056 0.429532 2.659431 155.948021 -89654.565671 2.27301461567364 0.754908393884626 9
1.374517 0.086953 0.199834 2.570713 665.968563 -90320.534234 2.41159988601468 0.800935015591241 10
1.360435 -0.474478 -0.841099 2.115755 2398.991922 -92719.526156 3.252973807075 1.08037018992945 11
1.392956 -0.568425 -1.014815 2.027646 469.652808 -93189.178964 3.41663056267531 1.13472349574046 12
1.41418 -0.416619 -0.732698 2.133839 125.341713 -93314.520678 3.1449877367683 1.04450610426321 13
1.385936 -0.433465 -0.76453 2.081825 500.873692 -93815.39437 3.16568287702148 1.05137932671502 14
1.387714 -0.453298 -0.800897 2.064259 14.062794 -93829.457164 3.19966944618675 1.06266686801162 15
1.388285 -0.454432 -0.801711 2.062533 0.437135 -93829.894299 3.20024280240984 1.06285728976365 16
1.388701 -0.455111 -0.800804 2.060782 0.367917 -93830.262216 3.19908500479293 1.06247276467815 17
1.389338 -0.455968 -0.79596 2.056615 0.904226 -93831.166442 3.1936305423455 1.06066124113699 18
1.390386 -0.457373 -0.779401 2.045379 2.474373 -93833.640815 3.17543053621867 1.05461669690082 19
1.392273 -0.46008 -0.726609 2.013249 7.177941 -93840.818756 3.11805549767479 1.03556143086885 20
1.396461 -0.467019 -0.544164 1.907519 25.222506 -93866.041261 2.92176583206766 0.970370157932086 21
1.409398 -0.489991 0.143224 1.516107 128.713596 -93994.754858 2.20648543498093 0.732812875185857 22
1.410045 -0.491139 0.177594 1.496536 5.944182 -94000.699039 2.1721081750859 0.721395578581355 23
1.410724 -0.492345 0.213682 1.475987 5.61354 -94006.31258 2.13620630174124 0.709471930859436 24
1.411437 -0.493612 0.251574 1.45441 4.997801 -94011.31038 2.09873427015189 0.697026805787363 25
1.413668 -0.497662 0.379125 1.382249 12.42886 -94023.73924 1.97440246029147 0.655734010640647 26
1.413039 -0.499347 0.445824 1.347084 61.3416 -94085.08084 1.91047053870375 0.634501087670885 27
1.412347 -0.5012 0.519192 1.308403 60.646986 -94145.727826 1.84115093456376 0.611478819945373 28
1.408546 -0.493249 0.994356 1.107662 354.476176 -94500.204002 1.41069817539685 0.468517838161456 29
1.369794 -0.497378 0.847338 1.170573 13.281118 -94513.48512 1.53863033452808 0.511006373039323 30
1.392393 -0.466652 0.985747 1.184861 500.847073 -95014.332193 1.39703146779305 0.463978882619449 31
1.395015 -0.439994 1.136323 1.170131 144.548473 -95158.880666 1.25027515780807 0.41523851399214 32
1.399327 -0.349891 1.463432 1.16538 410.978236 -95569.858901 0.920154669237189 0.305599655492501 33
1.38572 -0.193539 1.797823 1.276161 428.989897 -95998.848798 0.536608395239955 0.178217147836309 34
1.390128 -0.099302 2.063504 1.30217 60.098125 -96058.946923 0.256177970409245 0.0850812391863798 35
1.386375 -0.090995 2.08046 1.316311 28.354136 -96087.30106 0.234250818094623 0.077798843718197 36
1.3859 -0.064313 2.141955 1.339547 11.782382 -96099.083442 0.163709542195927 0.0543708371739124 37
1.387076 -0.028928 2.231197 1.364256 6.855531 -96105.938973 0.0647820576548786 0.0215152682079398 38
1.386325 -0.01342 2.272193 1.372679 0.61468 -96106.553653 0.0203036393782 0.00674319808034631 39
1.387263 -0.006658 2.290861 1.377353 0.502999 -96107.056652 0.00330370095498979 0.00109721757379343 40
1.387155 -0.006565 2.291449 1.377631 0.075677 -96107.13233 0.00347612614845902 0.00115448303305161 41
1.38705 -0.006193 2.293381 1.377794 0.057717 -96107.190047 0.00414135038363099 0.00137541577826318 42
1.387004 -0.006126 2.29465 1.37754 0.035195 -96107.225241 0.00465877784402729 0.00154726259807072 43
1.386993 -0.006549 2.295323 1.376558 0.04435 -96107.269592 0.00443807007605768 0.00147396164105667 44
1.387138 -0.006708 2.295388 1.376361 0.004406 -96107.273998 0.00434701897856451 0.0014437219596679 45
1.387086 -0.007135 2.295011 1.3756 0.015918 -96107.289916 0.00361548599776033 0.00120076690614359 46
1.387098 -0.007263 2.294655 1.375416 0.001995 -96107.291911 0.00320428260301753 0.00106419897906355 47
1.387097 -0.007308 2.294566 1.375375 0.000143 -96107.292054 0.00309838683834037 0.00102902912090233 48
1.387098 -0.007934 2.293087 1.374895 0.001452 -96107.293506 0.00143237879068343 0.000475718354318091 49
1.387069 -0.008234 2.292212 1.374745 0.000289 -96107.293794 0.000496839008130554 0.000165009030325091 50


==> benchmarks/bfgs_results_RGF_ns4002_nt30_nb6_9_2_1_fixedData_delta1e-5_past1_relEps1e-4.txt <==
"theta1" "theta2" "theta3" "theta4" "f_old.f_new" "f" "error" "relError" "iter"
4 0 0 0 9998160509.09347 1839490.906527 3.66937550410898 1.25154091088741 0
3.124823 0.098185 0.194453 0.572875 1258828.478634 580662.427893 2.76290069406937 0.94236287550154 1
2.603339 0.138422 0.273895 0.907389 327207.10756 253455.320333 2.32000237600697 0.791300286295938 2
2.047162 0.176698 0.349406 1.308787 176823.320727 76631.999606 1.96717413288148 0.67095856049175 3
1.652956 0.204753 0.404916 1.678153 60117.252479 16514.747127 1.84812574512802 0.630353850648944 4
1.410726 0.227153 0.449672 2.042609 19665.053331 -3150.306204 1.88761054437535 0.64382122174816 5
1.328757 0.242234 0.480575 2.36342 5604.98302 -8755.289224 2.00165836078962 0.68272034991861 6
1.355679 0.246243 0.490558 2.607346 1595.172679 -10350.461903 2.12585746721858 0.725081853290897 7
1.387952 0.225869 0.453932 2.666971 150.009272 -10500.471175 2.18730812246309 0.746041280570339 8
1.385111 0.203947 0.413495 2.657333 19.008975 -10519.48015 2.21135731460137 0.75424391554219 9
1.379015 0.062202 0.151293 2.554501 93.069971 -10612.550121 2.36338023671647 0.806095492522152 10
1.364755 -0.60781 -1.090142 2.009242 234.122733 -10846.672854 3.39082234009598 1.15653273300292 11
1.392007 -0.441114 -0.777796 2.142117 100.59629 -10947.269143 3.09413463868478 1.0553392749724 12
1.389131 -0.444774 -0.784102 2.106691 58.157736 -11005.42688 3.09195888455668 1.05459717449773 13
1.403428 -0.493446 -0.872594 2.032001 17.322545 -11022.749424 3.16714077577521 1.08024001549683 14
1.387833 -0.457413 -0.805695 2.054713 7.098371 -11029.847796 3.10241357181614 1.05816303163094 15
1.392611 -0.462663 -0.815268 2.056188 1.421519 -11031.269314 3.11268937216822 1.06166787448998 16
1.392571 -0.463377 -0.816216 2.055209 0.013398 -11031.282712 3.11348372494992 1.06193881023991 17
1.392406 -0.464564 -0.815795 2.052592 0.059834 -11031.342546 3.11265797106139 1.06165716428336 18
1.391977 -0.467989 -0.808322 2.042177 0.242036 -11031.584582 3.1036167472805 1.0585734075423 19
1.391472 -0.472467 -0.782892 2.020735 0.521185 -11032.105767 3.07502646075135 1.04882190808274 20
1.390483 -0.482125 -0.683488 1.952601 1.753205 -11033.858972 2.96616692915419 1.01169238640219 21
1.387689 -0.509407 -0.278537 1.699709 7.112185 -11040.971157 2.53490079754001 0.864597272644856 22
1.38504 -0.53512 0.164154 1.43143 5.059108 -11046.030265 2.08625667851274 0.711574920813348 23
1.384719 -0.530533 0.218473 1.415717 9.722089 -11055.752354 2.03197953955275 0.693062217532292 24
1.384365 -0.525487 0.278224 1.398432 10.213541 -11065.965895 1.97243413332993 0.67275262755988 25
1.383624 -0.51489 0.4037 1.362134 19.892237 -11085.858132 1.84800434559743 0.630312444017511 26
1.383979 -0.492434 1.132078 1.060125 7.530251 -11093.388383 1.18942808232907 0.405686990586336 27
1.41375 -0.432737 1.311218 1.07712 40.153632 -11133.542015 1.00395927174463 0.342427778254394 28
1.402568 -0.375003 1.048412 1.318704 62.060541 -11195.602556 1.19022375692724 0.405958377177939 29
1.389431 -0.292328 1.423157 1.266791 51.150835 -11246.753391 0.812642492161221 0.277173956093175 30
1.386715 -0.179144 1.949851 1.212695 4.201137 -11250.954528 0.315342574432949 0.107556212877491 31
1.389908 -0.195987 1.773241 1.277329 18.692653 -11269.647181 0.452799027770599 0.154439497137964 32
1.396871 -0.152516 1.881783 1.299295 2.233388 -11271.880569 0.333936780223443 0.11389827550537 33
1.393834 -0.130699 1.955221 1.308898 3.764316 -11275.644885 0.257087074577856 0.0876865807640151 34
1.391447 -0.078377 2.1076 1.336641 2.538445 -11278.18333 0.0942400538624633 0.0321431488058475 35
1.391122 -0.054246 2.162606 1.354658 0.393596 -11278.576926 0.0315339415709488 0.0107555135508431 36
1.39154 -0.053619 2.164047 1.356449 0.017926 -11278.594853 0.0295228434606153 0.0100695735160682 37
1.391445 -0.043859 2.18667 1.363115 0.042513 -11278.637366 0.00399965898546372 0.00136419312885826 38
1.391533 -0.043154 2.18869 1.363434 4.6e-05 -11278.637411 0.00186667672616353 0.000636681170291492 39
1.391453 -0.042357 2.190384 1.364122 0.00056 -11278.637971 0.000131335448375433 4.47955480455824e-05 40


==> benchmarks/bfgs_results_RGF_ns4002_nt500_nb6_9_2_1_fixedData_delta1e-5_past1_relEps1e-4.txt <==
"theta1" "theta2" "theta3" "theta4" "f_old.f_new" "f" "error" "relError" "iter"
4 0 0 0 9969384465.64463 30615534.355374 3.77628679436215 1.23496635083083 0
3.122629 0.099989 0.198557 0.569975 20956878.083173 9658656.272202 2.87926714904783 0.94161228681978 1
2.600498 0.140993 0.279811 0.903305 5443785.638343 4214870.633859 2.4443361842396 0.799375974875874 2
2.043704 0.180096 0.357293 1.303962 2941841.075893 1273029.557966 2.09606690663037 0.685480801575561 3
1.649071 0.208863 0.414498 1.672997 999670.841814 273358.716151 1.97042697374782 0.64439253209819 4
1.406385 0.232017 0.461003 2.037531 326951.626328 -53592.910177 1.99464469852302 0.652312501321848 5
1.32387 0.247931 0.493752 2.359395 93536.354561 -147129.264738 2.09318323101968 0.684537747581032 6
1.350601 0.252945 0.505852 2.606923 27074.491582 -174203.756319 2.20748057308349 0.721916627715066 7
1.383301 0.23326 0.470596 2.670042 2606.446696 -176810.203015 2.26928307933431 0.742128020486062 8
1.380046 0.211869 0.431145 2.66136 306.685568 -177116.888583 2.29517712346302 0.75059619965975 9
1.373908 0.093018 0.211297 2.576491 1256.080296 -178372.968878 2.43224503297715 0.795421782367448 10
1.360781 -0.437207 -0.771231 2.146224 4590.418053 -182963.386931 3.23029807755925 1.05641060813895 11
1.374616 -0.539315 -0.960588 2.055975 620.744576 -183584.131507 3.40946742660111 1.11500470578463 12
1.415628 -0.401575 -0.703929 2.131445 652.953823 -184237.08533 3.15722102022633 1.03251207719087 13
1.390312 -0.433648 -0.76383 2.093886 841.088055 -185078.173385 3.21085719187229 1.05005281781179 14
1.387118 -0.444839 -0.784375 2.075167 55.073924 -185133.24731 3.22832179254346 1.05576429984006 15
1.387332 -0.441086 -0.776725 2.074214 4.123256 -185137.370566 3.22018656308031 1.05310382006446 16
1.387347 -0.441381 -0.77648 2.073541 0.363801 -185137.734367 3.21985063078476 1.05299395947819 17
1.387363 -0.441705 -0.77621 2.0728 0.386482 -185138.120849 3.21948057862973 1.05287294060849 18
1.387398 -0.442386 -0.775643 2.071244 0.765078 -185138.885927 3.21870417302165 1.05261903118561 19
1.387735 -0.45035 -0.747244 2.042134 14.2317 -185153.117627 3.18639574241007 1.04205314283385 20
1.386135 -0.460378 -0.651091 1.97393 32.061451 -185185.179078 3.08146802213328 1.00773842817694 21
1.386716 -0.491494 -0.234515 1.705984 145.166604 -185330.345682 2.64063176730929 0.863570897854105 22
1.386851 -0.522034 0.2383 1.41076 97.793144 -185428.138826 2.16833233045882 0.709113902453892 23
1.387506 -0.512668 0.216081 1.440887 166.316305 -185594.455132 2.18793334321272 0.71552405944446 24
1.392314 -0.434844 1.336462 1.052269 1397.127547 -186991.582679 1.15285899280051 0.377021699063466 25
1.366264 -0.396264 1.425882 1.067462 56.274953 -187047.857632 1.05571243343157 0.345251672459887 26
1.385357 -0.299786 1.113755 1.415192 1032.935347 -188080.792979 1.2651785722316 0.41375378767071 27
1.3909 -0.229162 1.531988 1.314396 1058.765218 -189139.558198 0.847596622932159 0.277191157716576 28
1.391012 -0.175862 1.87757 1.244847 239.979346 -189379.537543 0.523163703650205 0.171091234635204 29
1.387401 -0.182047 1.83588 1.274105 158.703082 -189538.240626 0.55503729445957 0.181514916488098 30
1.386078 -0.155319 1.910127 1.28566 59.575552 -189597.816178 0.475647921399852 0.155552056758089 31
1.39699 -0.061494 2.169053 1.339454 31.485698 -189629.301876 0.19655788524249 0.0642807041635048 32
1.38729 -0.028706 2.237363 1.362076 109.190627 -189738.492502 0.117236908535665 0.0383402122246474 33
1.385905 -0.008711 2.28431 1.378168 8.28144 -189746.773942 0.0637712104479755 0.0208552219001427 34
1.38578 0.00847 2.3267 1.390546 2.319394 -189749.093337 0.0172465488141828 0.00564017210908757 35
1.385455 0.012157 2.327128 1.396011 0.967193 -189750.06053 0.0129650746623379 0.00423999336276607 36
1.386503 0.014857 2.332332 1.399448 0.432119 -189750.492648 0.00657022693671977 0.002148673982147 37
1.386187 0.015911 2.33584 1.39939 0.169489 -189750.662138 0.0029231657496623 0.000955968530812788 38
1.386215 0.016612 2.337756 1.399623 0.017617 -189750.679755 0.000871263450398064 0.000284930965931076 39


==> benchmarks/bfgs_results_RGF_ns4002_nt50_nb6_9_2_1_fixedData_delta1e-5_past1_relEps1e-4.txt <==
"theta1" "theta2" "theta3" "theta4" "f_old.f_new" "f" "error" "relError" "iter"
4 0 0 0 9996913460.88594 3086539.114061 3.63287017963056 1.26294644933778 0
3.124899 0.097194 0.192777 0.572077 2110389.945368 976149.168694 2.72604067102712 0.947692379851073 1
2.602944 0.137322 0.272169 0.906707 549273.86929 426875.299403 2.28178340849017 0.793248894515567 2
2.045981 0.175552 0.347785 1.308 296936.620762 129938.678641 1.92992824192274 0.670928467050506 3
1.650455 0.2036 0.403447 1.67707 101086.932198 28851.746443 1.81628752445724 0.631421924419839 4
1.406533 0.225982 0.448318 2.040895 33075.461962 -4223.715519 1.86424336175109 0.648093495778177 5
1.322949 0.241018 0.479247 2.360821 9399.45657 -13623.172089 1.98592616493917 0.690395823313449 6
1.348414 0.245018 0.48928 2.604805 2680.84497 -16304.017059 2.11545238651027 0.73542487019395 7
1.380896 0.224545 0.452468 2.666916 262.367778 -16566.384836 2.1787407450897 0.757426704501288 8
1.377754 0.202084 0.410989 2.657575 32.987426 -16599.372263 2.2024814472474 0.765680023230643 9
1.371746 0.07132 0.168805 2.564059 143.867738 -16743.24 2.33507357704998 0.811774915496057 10
1.357573 -0.549822 -0.98354 2.062477 510.79382 -17254.03382 3.24696026110961 1.12878708297974 11
1.402029 -0.463781 -0.821453 2.12469 106.819329 -17360.853149 3.09459437641123 1.07581795841289 12
1.397937 -0.561263 -1.002585 2.019049 69.582698 -17430.435847 3.25738213067657 1.13241018606744 13
1.374387 -0.470498 -0.833771 2.051612 50.711104 -17481.146951 3.08923314799369 1.0739541581505 14
1.386885 -0.478182 -0.847202 2.048453 10.622152 -17491.769104 3.10240952277371 1.07853484915259 15
1.385727 -0.482369 -0.854804 2.045532 0.263023 -17492.032126 3.10960300602488 1.08103562228271 16
1.385701 -0.482871 -0.855304 2.045035 0.019617 -17492.051743 3.1100356209706 1.08118601838348 17
1.385312 -0.485603 -0.853644 2.039642 0.227875 -17492.279619 3.10755044513102 1.08032206127866 18
1.384919 -0.489936 -0.840703 2.026667 0.595515 -17492.875134 3.09268298903945 1.07515347557284 19
1.383991 -0.497483 -0.786096 1.987944 1.809754 -17494.684888 3.03238045783556 1.05418964700086 20
1.382701 -0.517935 -0.562574 1.845399 6.959667 -17501.644555 2.79017346183459 0.969987776171744 21
1.377388 -0.583798 0.363926 1.285888 19.544775 -17521.18933 1.85047544719972 0.643307159372617 22
1.37965 -0.542731 0.004964 1.533898 14.364293 -17535.553623 2.19818552731247 0.764186571342689 23
1.38303 -0.543911 0.473383 1.315241 62.145281 -17597.698904 1.73388205545648 0.602774136490599 24
1.400676 -0.53952 0.90496 1.104045 24.323067 -17622.021971 1.34042110422359 0.465989696986301 25
1.388476 -0.497413 0.707707 1.280337 61.391235 -17683.413206 1.4964779087758 0.520241948638259 26
1.386506 -0.41613 1.08977 1.214024 120.081953 -17803.495159 1.11232318224381 0.386692764692677 27
1.39902 -0.294849 1.753387 1.116896 23.924731 -17827.419889 0.493372518260796 0.171518121850882 28
1.387633 -0.269509 1.581639 1.233917 66.365882 -17893.785771 0.600756206136067 0.208849444087302 29
1.375688 -0.225567 1.749507 1.233389 6.840138 -17900.62591 0.430974756390673 0.149825898373601 30
1.381661 -0.208808 1.801647 1.246052 11.016087 -17911.641996 0.374764487617223 0.130284721328026 31
1.385359 -0.161307 1.937551 1.272106 7.703516 -17919.345513 0.228730728770753 0.0795169239394187 32
1.385849 -0.112225 2.062598 1.299499 3.606723 -17922.952236 0.0919163651043708 0.0319541963253984 33
1.385108 -0.089262 2.110078 1.32174 0.497493 -17923.449729 0.0355919016772073 0.012373320164438 34
1.384986 -0.078056 2.138739 1.325798 0.357925 -17923.807654 0.00458943678461728 0.00159549133467302 35
1.384241 -0.077023 2.143349 1.325425 0.006652 -17923.814306 0.000813498002455981 0.000282807907506796 36


==> benchmarks/median_spatial_scaling_results_PARDISO_nt30_nb6_9_2_32_relBFGSdelta1e-7.txt <==
"mpi" "ompL1" "ompL2" "ns" "nt" "nb" "n" "iter" "fn" "timeBFGS" "timeHess" "timeSelInv" "timeTotal" "index" "timeAlg" "timePerFn" "ReltimePerFn"
18 0 32 4002 30 6 120066 31 619 396.45503385 27.17903508 19.40347834 451.11119313 1 443.03754727 0.715731094135703 1
18 0 32 10242 30 6 307266 43 511 2292.75170158 162.08290276 116.01904399 2614.40719165 3 2570.85364833 5.0310247521135 7.02921082140329
18 0 32 16002 30 6 480066 43 556 6268.3283658 405.84160267 251.96438104 7034.00535624 3 6926.13434951 12.4570761681835 17.404687696608
18 0 32 20252 30 6 607566 41 619 12068.28885227 668.05418511 373.46180589 13304.41277935 3 13109.80484327 21.1790062088368 29.590730907691


==> benchmarks/median_spatial_scaling_results_RGF_nt30_nb6_9_2_1_properPin_relBFGSdelta1e-7.txt <==
"mpi" "ompL1" "ompL2" "noGPUs" "ns" "nt" "nb" "n" "iter" "fn" "timeBFGS" "timeHess" "timeSelInv" "timeTotal" "index" "timeAlg" "timePerFn" "ReltimePerFn"
9 2 1 8 4002 30 6 120066 33 582 142.21195251 8.71913084 3.63785596 160.19488866 1 154.56893931 0.265582369948454 1
9 2 1 8 10242 30 6 307266 48 564 826.38000379 54.90797674 30.17617532 919.14338364 1 911.46415585 1.6160711983156 6.08500932734828
9 2 1 8 16002 30 6 480066 44 744 3148.63483284 157.47198842 103.90550637 3419.23394182 1 3410.01232763 4.58334990272849 17.257734026615
9 2 1 8 20252 30 6 607566 38 519 3795.98273036 275.01176472 192.75831067 4274.37071716 1 4263.75280575 8.21532332514451 30.9332405111793


==> benchmarks/median_temporal_scaling_results_PARDISO_ns4002_nb6_18_0_32_relBFGSdelta1e-7.txt <==
"mpi" "ompL1" "ompL2" "ns" "nt" "nb" "n" "iter" "fn" "timeBFGS" "timeHess" "timeSelInv" "timeTotal" "index" "timeAlg" "timePerFn" "ReltimePerFn"
18 0 32 4002 50 5 200106 35 429 452.19825769 43.64684933 40.36172960 540.64813544 1 536.20683662 1.2498993861 1 
18 0 32 4002 100 6 400206 39 457 1143.14925036 89.34997051 91.40189493 1349.63656459 3 1323.9011158 2.89693898424508 2.32
18 0 32 4002 250 6 1000506 39 439 3071.61636475 274.65602 185.03171752 3603.10614282 3 3531.30410227 8.04397289810934 6.435
18 0 32 4002 500 6 2001006 38 520 7415.03661882 541.60483871 401.99573395 8527.6555187 3 8358.63719148 16.0743022913077 12.86


==> benchmarks/median_temporal_scaling_results_RGF_ns4002_nb6_9_2_1_properPin_relBFGSdelta1e-7.txt <==
"mpi" "ompL1" "ompL2" "noGPUs" "ns" "nt" "nb" "n" "iter" "fn" "timeBFGS" "timeHess" "timeSelInv" "timeTotal" "index" "timeAlg" "timePerFn" "ReltimePerFn"
9 2 1 8 4002 50 6 200106 41 493 196.25908492 14.72344472 7.20527790 227.18059314 1 218.18780754 0.4425716177 1
9 2 1 8 4002 100 6 400206 39 483 383.66389834 29.60090093 12.36785653 434.37571486 1 425.6326558 0.881227030641822 1.991    
9 2 1 8 4002 250 6 1000506 37 474 927.65061928 74.08537265 30.96769439 1046.43763407 1 1032.70368632 2.17869976016878 4.922   
9 2 1 8 4002 500 6 2001006 41 528 2148.08271622 152.68713883 61.59659409 2384.99757592 1 2362.36644914 4.47417888094697 10.1


==> benchmarks/temporal_scaling_PARDISO_ns812_nb6_9_0_4.txt <==
"mpi" "l1t" "l2t" "ns" "nt" "nb" "n" "fn" "timeAlg" "timePerFn"
9 0 4 812 50 6 40606 592 702 1.2
9 0 4 812 100 6 81206  592 1438 2.4
9 0 4 812 200 6 162406 502 2729 5.43
9 0 4 812 500 6 406006 492 6629 13.4


==> benchmarks/temporal_scaling_RINLA_ns812_nb6_9_4.txt <==
"mpi" "l1t" "l2t" "ns" "nt" "nb" "n" "fn" "timeAlg" "timePerFn"
9 0 4 812 50 6 40606 913 1276  1.4
9 0 4 812 100 6 81206  693 2070 3
9 0 4 812 200 6 162406 410 2912 7.1 
9 0 4 812 500 6 406006 820 21022 25.63

